The performance wall of parallelized sequential computing: the dark performance and the roofline of performance gain

The computing performance today is developing mainly using parallelized sequential computing, in many forms. The paper scrutinizes whether the performance of that type of computing has an upper limit. The simple considerations point out that the theoretically possible upper bound is practically achieved, and that the main obstacle to step further is the presently used computing paradigm and implementation technology. In addition to the former "walls", also the "performance wall" must be considered. As the paper points out, similarly to the "dark silicon", also the "dark performance" is always present in the parallelized many-processor systems.

==> RMaxHPL10.csv <==
 a,b,c,d,e,f,g,h,i,j,k
 0.005, 0.004951, 0.004936, 0.004931, 0.004846, 0.004756, 0.004435, 0.004554, 0.00467, 0.004546, 0.004795,
 0.010, 0.009805, 0.009745, 0.00973, 0.009404, 0.009068, 0.0079696, 0.008361, 0.008762, 0.008336, 0.009212,
 0.020, 0.019235, 0.019006, 0.018947, 0.017749, 0.01659, 0.013247, 0.014367, 0.015593, 0.014293, 0.017077,
 0.050, 0.045478, 0.04421625, 0.0439, 0.037962, 0.033029, 0.021984, 0.025249, 0.029297, 0.025021, 0.035014,
 0.100, 0.083414, 0.079292, 0.078255, 0.061191, 0.049318, 0.028179, 0.033778, 0.041437, 0.033372, 0.05388,
 0.200, 0.143094, 0.13138, 0.128554, 0.088166, 0.06546, 0.0328, 0.04040642, 0.052266, 0.040053,   0.073748,
 0.300, 0.187907, 0.168209, 0.163609, 0.103353, 0.073476, 0.034697, 0.043595, 0.057253, 0.042917, 0.084083,
 0.500, 0.250725, 0.216841, 0.209257, 0.119872, 0.081456, 0.03638, 0.046286, 0.061985, 0.045522, 0.094700,
 1.000, 0.334623, 0.27688, 0.264634, 0.136198, 0.088678, 0.037754, 0.048532, 0.066081, 0.0476983, 0.104606,
 1.100, 0.345122, 0.28403, 0.271158, 0.137905, 0.0894, 0.037884, 0.048747, 0.066481, 0.047901, 0.105611,


==> SunwayFig10.csv <==
a,b,c,d,e,
1, 2028, 1.00e-2,  2.644e-7, 2.554e-7,
2, 2028, 1.00e-2,  1.075e-7, 9.765e-8,
4, 3973, 3.0e-2,   8.880e-8, 7.51E-08,
8, 7700, 6.0E-02,  6.14e-8, 4.70e-8,
16, 14909, 16.0E-02, 1.09e-7, 6.57e-8,
32, 25525, 1.745e-1, 9.62e-8, 3.76e-8,


==> Top500-0.csv <==
 a,b,c,d,e,
 1993, 1.17e-03, 2.38e-03, 2.26e-03, 5.08459e-4,
 1994, 7.696E-05, 6.486E-03, 1.198e-03, 7.696E-05,
 1995, 2.784e-03, 7.696e-05, 6.892e-05,  6.892e-05,
 1996, 3.850e-04, 3.907e-03, 7.696e-05, 6.892e-05,
 1997, 4.963e-05, 3.267e-04, 1.375e-03,  4.963e-05,
 1998, 4.022e-05, 4.213e-04, 6.188e-04, 4.022e-05,
 1999,  5.142e-05, 1.482e-04, 4.247e-04,  5.142e-05,
 2000, 3.614e-05, 1.375e-04, 1.482e-04,  3.614e-05,
 2001, 8.552e-05, 1.983e-04, 3.614e-05, 3.614e-05,
 2002, 2.778e-05, 8.552e-05, 1.166e-04, 2.778e-05,
 2003, 2.778e-05, 5.805e-05, 1.949e-04, 2.778e-05,
 2004, 2.778e-05, 3.672e-05, 5.805e-05, 2.778e-05,
 2005, 5.209e-06, 6.258e-06, 1.725e-05, 5.209e-06,
 2006, 2.349e-06, 6.258e-06, 1.841e-05, 2.349e-06,
 2007, 2.349e-06, 7.541e-06, 9.664e-06, 2.349e-06,
 2008, 2.785e-06, 1.160e-06, 1.447e-06, 1.160e-06,
 2009, 2.456e-06, 2.028e-06, 7.279e-07, 7.279e-07,
 2010, 1.451e-06, 1.117e-05, 2.617e-06, 1.451e-06,
 2011, 1.367e-07, 4.464e-06, 1.451e-06, 1.367e-07,
 2012, 1.483e-07, 1.040e-07, 2.966e-07, 1.040e-07,
 2013, 1.991e-07, 9.656e-07, 1.096e-07, 1.040e-07,
 2014, 1.991e-07, 9.656e-07, 1.096e-07, 1.040e-07,
 2015, 1.991e-07, 9.656e-07, 1.096e-07, 1.040e-07,
 2016, 3.273e-08, 1.991e-07, 9.656e-07, 3.273e-08,
 2017, 3.273e-08, 1.991e-07, 8.094e-07, 3.273e-08,
 2018, 1.665e-07, 2.088e-07, 3.273e-08, 3.273e-08,

